An Accurate Gaussian Process-Based Early Warning System for Dengue Fever

Dengue fever is a mosquito-borne disease present in all Brazilian territory. Brazilian government, however, lacks an accurate early warning system to quickly predict future dengue outbreaks. Such system would help health authorities to plan their actions and to reduce the impact of the disease in the country. However, most attempts to model dengue fever use parametric models which enforce a specific expected behaviour and fail to capture the inherent complexity of dengue dynamics. Therefore, we propose a new Bayesian non-parametric model based on Gaussian processes to design an accurate and flexible model that outperforms previous/standard techniques and can be incorporated into an early warning system, specially at cities from Southeast and Center-West regions. The model also helps understanding dengue dynamics in Brazil through the analysis of the covariance functions generated.

==> scripts/incidences_pop_100000.txt <==
31_sete_lagoas	1459.76420546
31_coronel_fabriciano	1059.99889199
35_sao_jose_do_rio_preto	963.277493497
31_teofilo_otoni	820.321703185
31_vespasiano	784.330870459
31_sabara	772.791700594
31_betim	717.881094486
35_cubatao	711.786416143
50_campo_grande	704.509630541
33_volta_redonda	701.27943347
12_rio_branco	631.029636556
31_belo_horizonte	612.302932641
35_jau	563.261634672
50_tres_lagoas	539.071265039
35_ribeirao_preto	537.597990012
31_ribeirao_das_neves	505.036112457
33_angra_dos_reis	496.457026988
33_campos_dos_goytacazes	496.219677792
35_campinas	493.771301694
35_barretos	475.466764024
31_contagem	457.081232238
31_ipatinga	446.0722724
33_rio_das_ostras	439.457920063
31_uberaba	431.887366819
51_sinop	420.596276105
35_santos	413.710628808
31_ituiutaba	402.862183886
52_rio_verde	395.842637327
35_birigui	387.409618803
32_cachoeiro_de_itapemirim	377.656386291
35_guaratingueta	377.348869228
35_americana	376.751829206
33_cabo_frio	370.29643677
32_vitoria	368.10731965
31_divinopolis	365.371446244
31_muriae	361.795184251
35_praia_grande	360.11070713
31_santa_luzia	348.730928777
31_uba	343.800982552
35_taubate	340.720100124
41_foz_do_iguacu	338.889141886
31_passos	336.76366535
13_manaus	331.907796327
52_goiania	321.83413164
29_teixeira_de_freitas	309.026306353
50_corumba	308.345831742
52_aguas_lindas_de_goias	303.558378773
35_presidente_prudente	297.314578005
31_patos_de_minas	295.732706808
52_trindade	283.832979277
33_niteroi	279.846216107
32_guarapari	273.482516039
35_pindamonhangaba	271.230469496
33_araruama	266.467166538
29_itabuna	265.445343016
52_luziania	261.98181538
31_ibirite	257.198013042
35_caraguatatuba	256.204525976
35_hortolandia	250.072918011
33_macae	249.953217312
33_itaborai	244.159049644
23_fortaleza	239.47745244
32_colatina	236.167621005
41_umuarama	234.991117336
52_novo_gama	225.056991803
41_londrina	222.856356243
33_rio_de_janeiro	222.506552567
29_jequie	220.582312521
35_franco_da_rocha	219.990974729
41_cambe	213.261333177
35_bauru	211.289779099
52_aparecida_de_goiania	205.545534628
23_itapipoca	202.094583538
35_araras	200.963676211
35_sumare	198.796392271
35_sorocaba	196.748094102
29_barreiras	188.209097657
17_araguaina	187.089028782
33_marica	187.027058014
33_resende	185.597925194
52_formosa	178.796899625
52_valparaiso_de_goias	178.603078517
17_palmas	176.809975805
35_assis	176.639655104
33_sao_goncalo	171.914964988
23_maracanau	165.196721763
29_porto_seguro	162.404436691
52_anapolis	162.282248001
35_sao_vicente	159.787710613
15_altamira	156.984377676
23_juazeiro_do_norte	156.531656518
31_governador_valadares	155.678453231
32_serra	153.856688593
31_montes_claros	153.149277788
51_rondonopolis	151.909200602
32_cariacica	150.542324735
35_santa_barbara_d'oeste	143.386687343
31_itabira	141.602700812
31_juiz_de_fora	140.674284081
41_maringa	140.504416038
35_itu	139.734687153
35_francisco_morato	139.632584174
35_osasco	138.653542533
35_carapicuiba	136.930487792
33_mesquita	136.322237565
33_barra_mansa	135.397165017
35_piracicaba	132.88795106
35_limeira	131.963201119
35_araraquara	130.60945072
15_parauapebas	130.251101471
35_atibaia	130.046742515
29_ilheus	128.374572085
33_mage	128.216712059
35_catanduva	127.739850604
51_cuiaba	127.055437587
35_ourinhos	126.06511217
35_guaruja	123.906444113
35_aracatuba	123.33627241
16_santana	123.052058367
25_patos	122.235379503
35_votorantim	117.662326426
50_dourados	117.591494858
26_cabo_de_santo_agostinho	115.726579387
35_sertaozinho	113.153931886
35_rio_claro	110.252462898
33_nilopolis	109.926210452
24_natal	109.728220646
29_eunapolis	109.202819418
31_uberlandia	108.401000196
23_iguatu	102.945438917
33_duque_de_caxias	102.297576097
27_arapiraca	100.597434546
51_varzea_grande	99.6652465003
32_vila_velha	97.930375647
35_mogi_guacu	96.5763677628
23_crato	95.5834143028
33_queimados	94.5306272178
33_itaguai	94.3379896488
24_mossoro	92.396384055
35_sao_jose_dos_campos	92.0899213522
22_teresina	88.4664813653
33_nova_friburgo	86.8989039876
27_maceio	84.7769663491
35_marilia	80.0461905887
32_sao_mateus	79.519569269
24_parnamirim	75.8454148395
35_varzea_paulista	73.5744941754
35_jandira	71.5264432399
26_caruaru	68.1651136876
26_igarassu	67.6899434697
23_caucaia	65.2294918478
33_belford_roxo	65.119570839
33_sao_joao_de_meriti	65.1043079521
15_tucurui	64.6599561856
22_parnaiba	64.502257579
15_santarem	64.4798968322
26_vitoria_de_santo_antao	61.9833167796
15_marituba	61.2172020338
26_garanhuns	60.6787136113
33_nova_iguacu	59.8895398321
35_indaiatuba	59.4482125003
41_arapongas	58.8245779782
35_barueri	58.4212248205
26_olinda	58.2283633965
15_paragominas	57.8173933992
35_franca	57.6122399283
29_feira_de_santana	57.4125736836
35_taboao_da_serra	57.1208086188
26_recife	56.2671263066
41_toledo	56.0538116592
15_maraba	54.7869067233
35_guarulhos	52.1839924449
35_salto	51.7616820762
26_jaboatao_dos_guararapes	51.5098453372
32_linhares	51.3262448199
26_paulista	49.8872800066
35_santana_de_parnaiba	47.1082166647
23_maranguape	45.6791661476
29_juazeiro	44.7035595209
28_nossa_senhora_do_socorro	43.4664178456
35_itapevi	43.3169742633
28_aracaju	42.3055207077
15_sao_felix_do_xingu	42.0796708435
35_cotia	41.1874663372
11_ji-parana	40.6167497227
53_brasilia	40.0034268168
35_sao_carlos	39.3306182519
35_sao_paulo	38.8517115689
26_camaragibe	38.2618562278
16_macapa	36.5918363613
15_cameta	36.1064669822
11_porto_velho	35.8768804434
25_joao_pessoa	35.4726503267
35_braganca_paulista	35.0329628332
23_sobral	34.9078987974
21_imperatriz	34.5968473126
35_jacarei	32.2777319514
14_boa_vista	32.039249699
15_castanhal	30.9922410653
29_paulo_afonso	30.6704039122
26_sao_lourenco_da_mata	30.4706327735
31_araguari	30.4427241889
29_vitoria_da_conquista	30.2682299317
15_abaetetuba	29.8777051206
21_acailandia	29.6873550422
25_campina_grande	28.9998550007
41_cascavel	28.1399800402
29_lauro_de_freitas	27.1174674455
31_varginha	26.8943206879
26_petrolina	26.2587802797
35_valinhos	25.7935825567
21_sao_luis	25.6185941654
35_embu	24.5856536857
21_caxias	24.4673643002
35_diadema	23.8494485122
15_barcarena	23.6417367584
21_timon	22.8789087379
41_apucarana	21.86509238
33_teresopolis	21.7840552491
13_parintins	20.1419089036
21_bacabal	19.6365278691
29_simoes_filho	19.2360961497
33_petropolis	18.7990117091
28_lagarto	17.9407953753
35_botucatu	17.6122228827
29_salvador	17.0961985406
35_tatui	16.6208863306
35_jundiai	16.5008123477
15_ananindeua	16.3975577761
15_braganca	16.0097069381
15_belem	15.9896544131
21_paco_do_lumiar	15.8760958916
25_santa_rita	15.8048031549
35_itapecerica_da_serra	14.6912091477
29_camacari	14.1522271614
11_ariquemes	13.8245662542
31_conselheiro_lafaiete	12.979111742
21_sao_jose_de_ribamar	12.9090557026
35_itatiba	12.7380421629
35_sao_caetano_do_sul	12.1512899554
35_sao_bernardo_do_campo	11.6640505277
35_santo_andre	10.4973175098
35_itapetininga	10.4024445745
42_chapeco	10.0914283408
29_alagoinhas	9.83155272989
35_itaquaquecetuba	8.12635318292
43_porto_alegre	7.63038418984
31_pouso_alegre	7.13149768583
35_poa	6.24916305852
43_viamao	5.99932807526
35_ribeirao_pires	5.88873652952
35_suzano	5.72409845449
41_paranagua	5.39694532894
31_barbacena	5.26394946609
35_ferraz_de_vasconcelos	4.99096081541
35_maua	4.95343768575
43_alvorada	4.884004884
35_mogi_das_cruzes	4.57933946643
42_brusque	4.28691462181
21_codo	4.1791693483
41_pinhais	4.01516124888
43_erechim	3.95561796642
31_pocos_de_caldas	3.726129483
41_curitiba	3.51551640773
42_itajai	3.03322902396
43_gravatai	2.97373449012
41_piraquara	2.96873917647
41_sao_jose_dos_pinhais	2.77978540057
42_jaragua_do_sul	2.55560027856
41_campo_largo	2.48488362462
42_balneario_camboriu	2.48085606073
42_criciuma	2.47041675931
43_cachoeirinha	2.41018060287
41_colombo	2.20051051844
43_sapucaia_do_sul	2.18811996732
42_blumenau	2.12712940848
43_passo_fundo	2.05727452271
42_florianopolis	1.9855058076
42_tubarao	1.97464555112
43_rio_grande	1.94023117854
41_almirante_tamandare	1.81396023799
43_bento_goncalves	1.79559003088
42_sao_jose	1.77952566743
41_guarapuava	1.70668851228
43_bage	1.64968862127
43_santa_cruz_do_sul	1.60543278454
41_araucaria	1.54787979166
43_canoas	1.47696961283
42_joinville	1.4625736543
43_sao_leopoldo	1.33025895708
42_palhoca	1.32781846066
42_lages	1.25817024302
43_novo_hamburgo	1.2107465867
41_ponta_grossa	1.20815261384
43_pelotas	1.17240166481
43_caxias_do_sul	0.859653044031
43_uruguaiana	0.772176921176
43_santa_maria	0.731290838023


==> scripts/locationResults.dat <==
11_ariquemes;-63.033269278;-9.90846286657;101269;0.359051153187;-1.0
11_ji-parana;-61.9450945827;-10.8820513183;128026;0.201758870176;0.5
11_porto_velho;-63.8314456544;-8.76889179;484992;0.637681142315;0.5
12_rio_branco;-67.8105287004;-9.97829875272;357194;0.871975706853;0.856307999104
13_manaus;-60.0233351811;-3.1346914912;1982177;0.881587412108;0.879239040529
13_parintins;-56.7362921452;-2.62705258584;109225;0.630657166231;-1.0
14_boa_vista;-60.670532673;2.8166819191;308996;0.703571882472;-1.0
15_abaetetuba;-48.8844038207;-1.72346986285;147267;0.743773790274;-1.0
15_altamira;-52.2143763052;-3.20565951;105106;0.610621704733;0.770297029703
15_ananindeua;-48.3720666542;-1.36871356827;493976;0.708779081267;-1.0
15_barcarena;-48.6270728925;-1.505767005;109975;0.363929490518;-1.0
15_belem;-48.4878256875;-1.459845;1425922;0.551862890533;-1.0
15_braganca;-46.7657542137;-1.05352395621;118678;0.289351441202;-1.0
15_cameta;-49.497830169;-2.24683848;127401;0.718355462871;-1.0
15_castanhal;-47.9266431419;-1.29575680505;183917;0.561091061943;0.5
15_maraba;-49.1420253334;-5.35260576313;251885;0.840687998845;-1.0
15_marituba;-48.3405358778;-1.34641726558;117614;0.287295976447;0.490476190476
15_paragominas;-47.3569615611;-2.9941905;103775;0.591289139768;-1.0
15_parauapebas;-49.9007806343;-6.07272988763;176582;0.661452547871;0.593851132686
15_santarem;-54.7185701673;-2.43621333;288462;0.824302445375;0.676767676768
15_sao_felix_do_xingu;-51.993782524;-6.64248327834;106940;0.524309261722;0.5
15_tucurui;-49.6671843672;-3.76688908431;103619;0.733340412517;-1.0
16_macapa;-51.057405457;0.03895101;437256;0.657782780779;-1.0
16_santana;-51.1728464651;-0.0383734790957;108897;0.66342964124;-1.0
17_araguaina;-48.2087052519;-7.19132893965;164093;0.791683357818;0.89273255814
17_palmas;-48.3510437082;-10.1632533268;257904;0.838690596563;0.875907238308
21_acailandia;-47.5066645931;-4.95137700016;107790;0.610290447994;-1.0
21_bacabal;-44.7815559641;-4.23152462978;101851;0.0770618868647;-1.0
21_caxias;-43.3585394285;-4.86167499016;159396;0.623277956059;-1.0
21_codo;-43.886080235;-4.45133750015;119641;0.0600368428835;-1.0
21_imperatriz;-47.4798108058;-5.52652402518;251468;0.694400070596;-1.0
21_paco_do_lumiar;-44.0986923548;-2.528063;113378;0.395335951844;-1.0
21_sao_jose_de_ribamar;-44.0575481151;-2.55585852;170423;0.506828502789;-1.0
21_sao_luis;-44.2979185642;-2.53188598508;1053922;0.750447122143;-1.0
21_timon;-42.8337278989;-5.10068111013;161721;0.216412018506;-1.0
22_parnaiba;-41.778170592;-2.90336014451;148832;0.797411628269;0.711538461538
22_teresina;-42.8052704582;-5.08634195232;836475;0.734326125006;0.5
23_caucaia;-38.6640175358;-3.736487;344936;0.832125018526;0.797093023256
23_crato;-39.4083902978;-7.23175278993;126591;0.649836392527;0.5
23_fortaleza;-38.589927555;-3.723805035;2551806;0.892153303646;0.755445544554
23_iguatu;-39.2999056782;-6.36055472005;100053;0.736940792731;0.495192307692
23_itapipoca;-39.5834815758;-3.4994355;122220;0.745532887468;0.465
23_juazeiro_do_norte;-39.3169933556;-7.210766;261289;0.691614629145;-1.0
23_maracanau;-38.6244186466;-3.87696445102;217922;0.854594485496;0.782081849878
23_maranguape;-38.6858512477;-3.89186946;120405;0.733220382881;0.495192307692
23_sobral;-40.3486680337;-3.68803768376;197663;0.493609478045;0.5
24_parnamirim;-35.2592090739;-5.91036975825;229414;0.853860767083;0.906947890819
24_mossoro;-37.3568741367;-5.19380123471;280314;0.780215735782;-1.0
24_natal;-35.2522547281;-5.75089853761;853928;0.781760125167;-1.0
25_campina_grande;-35.8838591148;-7.22149704;400002;0.864138698463;0.5
25_joao_pessoa;-34.8733848135;-7.14938202;769607;0.792530634216;-1.0
25_patos;-37.2769133373;-7.02449166822;104716;0.618695715958;-1.0
25_santa_rita;-34.9658392783;-7.1380845;132871;0.148239329064;-1.0
26_cabo_de_santo_agostinho;-35.0384889718;-8.2898642303;196152;0.571899703751;0.490476190476
26_camaragibe;-34.9957213564;-8.0205217675;151587;0.569705545476;-1.0
26_caruaru;-35.9670733601;-8.285898;337416;0.72778753135;-1.0
26_garanhuns;-36.4930502821;-8.88890553;135138;0.4949448378;-1.0
26_igarassu;-34.9105833876;-7.82837199;109322;0.767266685838;0.495238095238
26_jaboatao_dos_guararapes;-34.9211734673;-8.16539146736;675599;0.62110571453;-1.0
26_olinda;-34.8613103898;-7.99266007532;388127;0.734514683973;-1.0
26_paulista;-34.8847916197;-7.943188;316714;0.530279348587;-1.0
26_petrolina;-40.4999993347;-9.397375515;319893;0.587782404665;0.5
26_recife;-34.8889419446;-8.06276248305;1599513;0.780651517901;-1.0
26_sao_lourenco_da_mata;-35.0412775393;-7.995938;108301;0.0099744860928;-1.0
26_vitoria_de_santo_antao;-35.2938642411;-8.118748;133907;0.783093676156;-1.0
27_arapiraca;-36.6572965063;-9.7559070107;227640;0.614240788272;0.623219737456
27_maceio;-35.7016299135;-9.66082215163;996733;0.719006612993;0.470873786408
28_aracaju;-37.0482126395;-10.9072157979;614577;0.514836126347;-1.0
28_lagarto;-37.6663534097;-10.9153009699;100330;0.185973611435;-1.0
28_nossa_senhora_do_socorro;-37.12849613;-10.8487541757;172547;0.51890685109;-1.0
29_alagoinhas;-38.4226157693;-12.1341825924;152570;0.246756983684;-1.0
29_barreiras;-45.004168437;-12.1449248884;150896;0.863823376881;0.699830254549
29_camacari;-38.3257400621;-12.69881676;275575;0.403133846393;-1.0
29_eunapolis;-39.584171941;-16.3751672323;110803;0.835303963926;0.655420023306
29_feira_de_santana;-38.9600330963;-12.2292842525;606139;0.690123197567;0.812918660287
29_ilheus;-39.0431842869;-14.7933202697;184616;0.793131816369;0.861995279852
29_itabuna;-39.273108952;-14.7890395486;218124;0.79004675095;0.743434343434
29_jequie;-40.0886073275;-13.8556640077;161391;0.818120538852;0.945588837686
29_juazeiro;-40.5035521594;-9.41071709623;214748;0.525859833316;-1.0
29_lauro_de_freitas;-38.3234616103;-12.8967176089;184383;0.223072308981;-1.0
29_paulo_afonso;-38.2183289682;-9.40333169738;117377;0.788240086356;-1.0
29_porto_seguro;-39.0621135239;-16.4490561794;141006;0.804368874706;0.717592348169
29_salvador;-38.488061484;-13.0147719115;2883682;0.654300988845;-1.0
29_simoes_filho;-38.4115191932;-12.7839414834;129964;0.570053001329;-1.0
29_teixeira_de_freitas;-39.7445176868;-17.5377498817;153385;0.820585613043;0.728184462191
29_vitoria_da_conquista;-40.8398095372;-14.8480048116;336987;0.718344372101;0.485714285714
31_araguari;-48.191605379;-18.6482695268;114970;0.48333883664;0.5
31_barbacena;-43.7761933161;-21.2249153847;132980;0.389377194765;-1.0
31_belo_horizonte;-43.9264531735;-19.9375242938;2479165;0.87063990647;0.820442967885
31_betim;-44.1975511033;-19.9653792401;406474;0.885231270206;0.757659572761
31_conselheiro_lafaiete;-43.7884446647;-20.6608517994;123275;0.584069649233;-1.0
31_contagem;-44.0663446487;-19.9434459057;637961;0.836513699344;0.699788786482
31_coronel_fabriciano;-42.6243465773;-19.5250528393;108302;0.851019067974;0.946428571429
31_divinopolis;-44.8938855339;-20.1420739746;226345;0.809876898067;0.732139824531
31_governador_valadares;-41.947081334;-18.8528824033;275568;0.838242675199;0.771407326374
31_ibirite;-44.0566646388;-20.0280377507;169908;0.718495540453;0.731177174301
31_ipatinga;-42.5203511114;-19.4810320973;253098;0.821435071804;0.986295593506
31_itabira;-43.223951619;-19.6381694926;115817;0.790871928116;0.60688722653
31_ituiutaba;-49.4622351892;-18.9730676809;102020;0.802232441874;0.858415028413
31_juiz_de_fora;-43.3488172725;-21.7609243087;545942;0.839505089308;0.636028368794
31_montes_claros;-43.8654224344;-16.72270664;385898;0.874530093652;0.831853869278
31_muriae;-42.3610748979;-21.1320467915;105861;0.711639951133;0.711730589672
31_passos;-46.611412568;-20.7192119019;111651;0.804782181179;0.781787736173
31_patos_de_minas;-46.5159156766;-18.5925708199;146416;0.730830083652;0.591470054446
31_pocos_de_caldas;-46.566410045;-21.7873635786;161025;0.274069494876;-1.0
31_pouso_alegre;-45.9371442758;-22.2303029952;140223;0.461931199292;-1.0
31_ribeirao_das_neves;-44.0858236491;-19.7660220155;315819;0.808345718067;0.7179201947
31_sabara;-43.8255570903;-19.8924945121;132636;0.822593454691;0.765432644823
31_santa_luzia;-43.8500072606;-19.7676168525;213345;0.713487463148;0.542894187435
31_sete_lagoas;-44.2395946156;-19.4582874188;227571;0.84198313612;0.782408268024
31_teofilo_otoni;-41.5096351658;-17.862539808;140067;0.782065402707;0.721763601927
31_uba;-42.9367864644;-21.1185969515;108493;0.860074578861;0.762824074074
31_uberaba;-47.9836248956;-19.7135346071;315360;0.792324414637;0.869756740657
31_uberlandia;-48.2779501847;-18.9189986093;646673;0.811037385832;0.697392236247
31_varginha;-45.4318861443;-21.5570800391;130139;0.59288509613;0.5
31_vespasiano;-43.9199151867;-19.6930304398;114365;0.812909126599;0.685147092046
32_cachoeiro_de_itapemirim;-41.1119188104;-20.8501123497;205213;0.786196140077;0.823619003467
32_cariacica;-40.3905591047;-20.2946777965;375974;0.916589419124;0.832137758507
32_colatina;-40.630317554;-19.5362700836;120677;0.839447925502;0.733553644423
32_guarapari;-40.4950210195;-20.6659745796;116278;0.833599050692;0.679755773903
32_linhares;-40.0653057987;-19.3981059345;157814;0.753155911153;0.5
32_sao_mateus;-39.8582005956;-18.7184469679;120725;0.610589704615;0.639504177739
32_serra;-40.2752170367;-20.1567698424;467318;0.782670544248;0.807491272439
32_vila_velha;-40.2939566369;-20.3383741042;458489;0.835718044958;0.700098325385
32_vitoria;-40.3222087267;-20.3201537929;348268;0.884944213877;0.870249766573
33_angra_dos_reis;-44.3196272623;-23.0091159353;181486;0.878765146863;0.876791516361
33_araruama;-42.3410960232;-22.8774383874;118964;0.849586975961;0.787546296296
33_barra_mansa;-44.1724313737;-22.5453011339;179472;0.851517305488;0.692322784186
33_belford_roxo;-43.3996249708;-22.7645559675;477583;0.824154772083;0.836940836941
33_cabo_frio;-42.0200748019;-22.8807646671;200380;0.858850314142;0.68548396357
33_campos_dos_goytacazes;-41.3304764919;-21.7518986321;477208;0.911071394685;0.754489398756
33_duque_de_caxias;-43.3098880717;-22.7852532497;873921;0.9204352316;0.911172161172
33_itaborai;-42.8603434262;-22.7458630174;225263;0.863146481658;0.786622463142
33_itaguai;-43.7750406349;-22.8712507684;115542;0.797590836513;0.663046690307
33_macae;-41.7750642855;-22.3687049744;224442;0.81417342898;0.712020552437
33_mage;-43.0402461327;-22.6543487574;232419;0.879238280646;0.769030492632
33_marica;-42.8198241148;-22.9169553374;139552;0.806025885347;0.671719070403
33_mesquita;-43.4292237631;-22.7680879226;170185;0.81489662067;0.808333333333
33_nilopolis;-43.4166099809;-22.8075142239;158288;0.836463098268;0.459523809524
33_niteroi;-43.0758231673;-22.8964523851;494200;0.897590419023;0.798279764369
33_nova_friburgo;-42.532771263;-22.2864614592;184122;0.807427680591;0.633734249714
33_nova_iguacu;-43.4503453299;-22.7598348263;804815;0.866734460314;0.970297029703
33_petropolis;-43.1773365767;-22.510598612;297888;0.752254057711;-1.0
33_queimados;-43.5556695471;-22.7174304901;141753;0.712444512048;0.494949494949
33_resende;-44.4436134229;-22.4711835861;123385;0.744544917726;0.755687851667
33_rio_das_ostras;-41.9369671272;-22.5239411858;122196;0.822379352026;0.9258195793
33_rio_de_janeiro;-43.227875125;-22.8766521182;6429923;0.969387309404;0.88370013499
33_sao_goncalo;-43.032335062;-22.829547313;1025507;0.912227409971;0.829145870834
33_sao_joao_de_meriti;-43.371884603;-22.8023308086;460799;0.835156405604;0.689033189033
33_teresopolis;-42.9629567139;-22.4090049456;169849;0.743840043038;-1.0
33_volta_redonda;-44.0935218847;-22.5099676008;261522;0.848000039146;0.732914103279
35_americana;-47.3303629264;-22.7408835;224551;0.82208325601;0.710790495449
35_aracatuba;-50.4392260728;-21.205476;190536;0.774719935347;0.660606218592
35_araraquara;-48.1744399375;-21.7903595;222036;0.811555462537;0.799783549784
35_araras;-47.3858295275;-22.3570865197;126391;0.821537886305;0.75428615843
35_assis;-50.41751004;-22.66283502;100204;0.777569135979;0.648882039507
35_atibaia;-46.5550625007;-23.116308;134567;0.827236934332;0.649878277301
35_barretos;-48.5673778395;-20.558455515;117779;0.849775500775;0.799182095519
35_barueri;-46.8746528865;-23.508902;256756;0.701737046026;0.5
35_bauru;-49.0830008671;-22.3251225;362062;0.902920687767;0.870126896913
35_birigui;-50.339328517;-21.2923922882;115898;0.80326443915;0.756834494659
35_botucatu;-48.4412893844;-22.8883815;136269;0.66694586064;-1.0
35_braganca_paulista;-46.542333374;-22.9568955;156995;0.592587196871;0.5
35_campinas;-47.060156273;-22.9073425;1144862;0.895165662515;0.788935698007
35_caraguatatuba;-45.4108183822;-23.6220065;109678;0.794488225096;0.76771817055
35_carapicuiba;-46.8414454319;-23.5352495;387788;0.858940452035;0.641207108886
35_catanduva;-48.975870939;-21.1395385;118209;0.726433746206;0.607213284963
35_cotia;-46.9318463279;-23.603514;220941;0.517900397201;0.5
35_cubatao;-46.4200317683;-23.883839;125178;0.801420455752;0.737553928027
35_diadema;-46.6233813932;-23.689295;406718;0.701370245143;-1.0
35_embu;-46.8508599937;-23.6473125;256247;0.725102735366;-1.0
35_ferraz_de_vasconcelos;-46.3665526716;-23.5415445;180326;0.401560618576;-1.0
35_franca;-47.4023316257;-20.536097;336734;0.777265902463;0.495192307692
35_francisco_morato;-46.7325267047;-23.2758255;164718;0.814332562359;0.672249949587
35_franco_da_rocha;-46.7278746686;-23.3203025;141824;0.824538079222;0.655464354697
35_guaratingueta;-45.1916001284;-22.8174250893;117663;0.670599247944;0.699134199134
35_guaruja;-46.2490342794;-23.995149;306683;0.612776965965;0.565762073038
35_guarulhos;-46.5310840857;-23.468506;1299249;0.811208735663;0.545454545455
35_hortolandia;-47.2210966098;-22.858395;209139;0.777070485274;0.809242871555
35_indaiatuba;-47.2123089403;-23.081646;222042;0.767863030653;0.605956471936
35_itapecerica_da_serra;-46.8505519669;-23.715357;163363;0.53969239342;-1.0
35_itapetininga;-48.0461428955;-23.5878725;153810;0.664511663908;-1.0
35_itapevi;-46.9333728635;-23.546934;217005;0.658006871673;0.5
35_itaquaquecetuba;-46.351603141;-23.4768975;344558;0.589813399122;-1.0
35_itatiba;-46.8375578529;-23.0048529993;109907;0.397870369338;-1.0
35_itu;-47.299749836;-23.2654425;163882;0.721445337591;0.63838996993
35_jacarei;-45.9695932044;-23.3048804993;223064;0.249162026926;0.5
35_jandira;-46.9052211417;-23.529939;116041;0.698657835486;0.5
35_jau;-48.5581413878;-22.29579099;140077;0.837648931463;0.687756508724
35_jundiai;-46.885273968;-23.187668;393920;0.720893145785;-1.0
35_limeira;-47.4019395233;-22.562194;291748;0.731137186508;0.773958333333
35_marilia;-49.9516456431;-22.214933;228618;0.668337480351;0.547886731958
35_maua;-46.4582620122;-23.6693345;444136;0.588011141829;-1.0
35_mogi_das_cruzes;-46.1967600843;-23.5227065;414907;0.516230555179;-1.0
35_mogi_guacu;-46.9444740881;-22.3657201895;144963;0.708620948317;0.642164054027
35_osasco;-46.7888101443;-23.533612;691652;0.882724125434;0.644165995547
35_ourinhos;-49.8685798359;-22.9772675;108674;0.686643321865;0.5
35_pindamonhangaba;-45.4620488462;-22.9266687259;157062;0.746895280344;0.679130350693
35_piracicaba;-47.6468462362;-22.723722;385287;0.860219568387;0.867416260715
35_poa;-46.3462203887;-23.5286265677;112015;0.202251998684;-1.0
35_praia_grande;-46.4120495836;-24.0030215;287967;0.804544885294;0.652313224772
35_presidente_prudente;-51.3867655819;-22.1227435;218960;0.873333137947;0.81914545416
35_ribeirao_pires;-46.4153443749;-23.707423;118871;0.135487750606;-1.0
35_ribeirao_preto;-47.8054759155;-21.1848345;649556;0.897187825447;0.856486231443
35_rio_claro;-47.5635332384;-22.4125115;196821;0.724333452184;0.649974099974
35_salto;-47.2924156291;-23.2040738058;112052;0.725624066069;1.0
35_santa_barbara_d'oeste;-47.4139547662;-22.7553935;188302;0.750794886837;0.635567080794
35_santana_de_parnaiba;-46.9220925056;-23.449453;120998;0.752466242868;0.656666666667
35_santo_andre;-46.5308742576;-23.65751;704942;0.530821681785;-1.0
35_santos;-46.3313708492;-23.9337375;433153;0.765258126814;0.704228807853
35_sao_bernardo_do_campo;-46.5502572477;-23.7103045;805895;0.677000384105;-1.0
35_sao_caetano_do_sul;-46.5715146086;-23.614705;156362;0.278717653213;-1.0
35_sao_carlos;-47.8892376847;-22.0159985;236457;0.706070661235;0.5
35_sao_jose_do_rio_preto;-49.381347685;-20.8126365;434039;0.892130798351;0.830060129425
35_sao_jose_dos_campos;-45.8841754015;-23.1840615;673255;0.656124869092;0.720648640662
35_sao_paulo;-46.5703831821;-23.5673865;11821873;0.845834953654;0.495098039216
35_sao_vicente;-46.3844908173;-23.967373;350465;0.73896994557;0.705748286105
35_sertaozinho;-47.991148431;-21.137021505;117539;0.758780228159;0.746411483254
35_sorocaba;-47.4578532532;-23.499323;629231;0.866507217114;0.764876293073
35_sumare;-47.2658027321;-22.822145;258556;0.780930929943;0.662809294821
35_suzano;-46.3078104673;-23.5368275;279520;0.5098454738;-1.0
35_taboao_da_serra;-46.7857800342;-23.6233285;264352;0.764669015441;0.6875
35_tatui;-47.8494640337;-23.3485765;114314;0.53450408963;-1.0
35_taubate;-45.5566086967;-23.0265555;296431;0.867773519069;0.785025560813
35_valinhos;-46.9966300276;-22.971244;116308;0.765349234789;0.5
35_varzea_paulista;-46.8298902239;-23.2144665;114170;0.74373589343;0.5
35_votorantim;-47.449738058;-23.541871206;115585;0.844539725499;0.780216841248
41_almirante_tamandare;-49.3003198184;-25.3133776023;110256;0.158487365298;-1.0
41_apucarana;-51.4599851424;-23.551592985;128058;0.617979353108;-1.0
41_arapongas;-51.4382797347;-23.413516532;112198;0.664917978142;0.725
41_araucaria;-49.4019396967;-25.591645;129209;0.23250709277;-1.0
41_cambe;-51.2777284423;-23.281632;102222;0.481446392097;0.611226784613
41_campo_largo;-49.5288414503;-25.4594905;120730;0.122874618217;-1.0
41_cascavel;-53.459722182;-24.9537975;305615;0.641931822282;0.495238095238
41_colombo;-49.2274379773;-25.2943402945;227220;0.203236971324;-1.0
41_curitiba;-49.2718478851;-25.432956;1848946;0.629032758322;-1.0
41_foz_do_iguacu;-54.5871024886;-25.5424932795;263508;0.842834358928;0.712140198224
41_guarapuava;-51.4634310777;-25.39359198;175779;0.0547358481076;-1.0
41_londrina;-51.1627734239;-23.312156;537566;0.637573489105;0.616886758358
41_maringa;-51.9398818703;-23.42228;385753;0.840230758026;0.651550606648
41_paranagua;-48.5247328367;-25.5068415;148232;-0.00152782628125;-1.0
41_pinhais;-49.1991974196;-25.4421978879;124528;0.398405526678;-1.0
41_piraquara;-49.0653056139;-25.4465503565;101053;-0.0018820859507;-1.0
41_ponta_grossa;-50.1614420593;-25.092547;331084;0.41008739229;-1.0
41_sao_jose_dos_pinhais;-49.2000824657;-25.537702;287792;0.486437155352;-1.0
41_toledo;-53.7414114912;-24.732077;128448;0.680117217654;0.632756132756
41_umuarama;-53.3084598048;-23.76395;106387;0.728978202223;0.695254711765
42_balneario_camboriu;-48.634617477;-26.9918186053;120926;-0.102944246281;-1.0
42_blumenau;-49.0576308844;-26.9161077053;329082;0.352250377345;-1.0
42_brusque;-48.9151630055;-27.0983102262;116634;0.244700026558;-1.0
42_chapeco;-52.6170311134;-27.1068370215;198188;0.354115866338;-1.0
42_criciuma;-49.3659395588;-28.6735722527;202395;0.373585751891;-1.0
42_florianopolis;-48.5476373782;-27.5877955486;453285;0.573381814679;-1.0
42_itajai;-48.6570232083;-26.9074262398;197809;0.485961624348;-1.0
42_jaragua_do_sul;-49.0762988228;-26.4904843494;156519;0.399073766137;-1.0
42_joinville;-48.8494091432;-26.3045176487;546981;0.418904607336;-1.0
42_lages;-50.3302224242;-27.8172594631;158961;-0.083631341541;-1.0
42_palhoca;-48.6702879187;-27.6470436837;150623;0.213947393536;-1.0
42_sao_jose;-48.6160227159;-27.5903120772;224779;0.291254475836;-1.0
42_tubarao;-49.005268077;-28.4800339479;101284;0.0607503164247;-1.0
43_alvorada;-51.0777294542;-29.9974930647;204750;0.385655816316;-1.0
43_bage;-54.1070832852;-31.3305018415;121235;-0.110127770288;-1.0
43_bento_goncalves;-51.5155603063;-29.1674019332;111384;0.106322614687;-1.0
43_cachoeirinha;-51.0936769543;-29.9506294443;124472;0.105497497492;-1.0
43_canoas;-51.1810297807;-29.9186967065;338531;0.488094888406;-1.0
43_caxias_do_sul;-51.1788602059;-29.1668990111;465304;0.283362650442;-1.0
43_erechim;-52.2758768979;-27.6334058108;101122;0.12995191759;-1.0
43_gravatai;-50.9907929748;-29.9455189133;269022;0.44618942433;-1.0
43_novo_hamburgo;-51.1286052776;-29.6863260252;247781;0.0902295226623;-1.0
43_passo_fundo;-52.4070950926;-28.2617671279;194432;0.202472599526;-1.0
43_pelotas;-52.344320063;-31.7195978808;341180;0.130916079469;-1.0
43_porto_alegre;-51.2286604637;-30.0300367748;1467816;0.702889280651;-1.0
43_rio_grande;-52.0867696991;-32.0504457927;206161;0.218705334864;-1.0
43_santa_cruz_do_sul;-52.4299285874;-29.7197684337;124577;0.139470547918;-1.0
43_santa_maria;-53.8086753947;-29.6855818035;273489;0.0788948312765;-1.0
43_sao_leopoldo;-51.1462345616;-29.7658665424;225520;0.138274804713;-1.0
43_sapucaia_do_sul;-51.1518747155;-29.8248680326;137104;-0.0164188920419;-1.0
43_uruguaiana;-57.081824909;-29.759823172;129504;0.0445529494889;-1.0
43_viamao;-51.0248204896;-30.0818968409;250028;0.58824504224;-1.0
50_campo_grande;-54.6157435665;-20.4580299879;832352;0.886356481573;0.918724053724
50_corumba;-57.6489854573;-19.0063746546;107347;0.735030621234;0.782299397032
50_dourados;-54.8112891229;-22.2272355369;207498;0.853391216398;0.778548723691
50_tres_lagoas;-51.7100006288;-20.7886791614;109633;0.845732267222;0.766402127314
51_cuiaba;-56.0732520382;-15.5699890131;569830;0.608329018219;0.739690721649
51_rondonopolis;-54.6335870402;-16.4701628735;208019;0.901562993054;0.733120567376
51_sinop;-55.5009220024;-11.8580053081;123634;0.869176145323;0.85774450943
51_varzea_grande;-56.1446637402;-15.6580648241;262880;0.69336670958;-1.0
52_aguas_lindas_de_goias;-48.2834444362;-15.7379388563;177890;0.856616562726;0.803827040457
52_anapolis;-48.9572179026;-16.3288257446;357402;0.777712052945;0.770095151282
52_aparecida_de_goiania;-49.2433259277;-16.8221465;500619;0.785385263637;0.755767631321
52_formosa;-47.3358155765;-15.5409446277;108503;0.827957103662;0.75510298298
52_goiania;-49.2558142758;-16.6733097738;1393575;0.857396416886;0.869652474483
52_luziania;-47.9557200568;-16.258541;188181;0.840726663147;0.750393146415
52_novo_gama;-48.0372112741;-16.0560782142;103085;0.700811425116;0.670099327777
52_rio_verde;-50.9296809302;-17.7945434019;197048;0.717256981785;0.682543575048
52_trindade;-49.4890992026;-16.6553504288;113447;0.777112679483;0.848101836865
52_valparaiso_de_goias;-47.9841113506;-16.069575257;146694;0.748492327363;0.708833400661
53_brasilia;-47.887905478;-15.7940873619;2789761;0.887330716242;0.62158808933

